Gradient GA: Gradient Genetic Algorithm for Drug Molecular Design

Molecular discovery has brought great benefits to the chemical industry. Various molecule design techniques are developed to identify molecules with desirable properties. Traditional optimization methods, such as genetic algorithms, continue to achieve state-of-the-art results across multiple molecular design benchmarks. However, these techniques rely solely on random walk exploration, which hinders both the quality of the final solution and the convergence speed. To address this limitation, we propose a novel approach called Gradient Genetic Algorithm (Gradient GA), which incorporates gradient information from the objective function into genetic algorithms. Instead of random exploration, each proposed sample iteratively progresses toward an optimal solution by following the gradient direction. We achieve this by designing a differentiable objective function parameterized by a neural network and utilizing the Discrete Langevin Proposal to enable gradient guidance in discrete molecular spaces. Experimental results demonstrate that our method significantly improves both convergence speed and solution quality, outperforming cutting-edge techniques. For example, it achieves up to a 25% improvement in the top-10 score over the vanilla genetic algorithm. The code is publicly available at https://github.com/debadyuti23/GradientGA.

==> data/0.csv <==
loss,train,sample,n,n_samples,avg_loss,avg_validation_train,avg_validation_known
0.001787639,0.000361719,0.000361719,50,120,1.4896991666666666e-05,3.014325e-05,3.014325e-05
0.002736842,0.000699643,0.010967409,150,70,3.909774285714286e-05,9.9949e-05,0.0007311605999999999
0.001438823,0.000405208,0.026521681,250,70,2.0554614285714286e-05,5.788685714285714e-05,0.00106086724
0.001460952,0.000410932,0.014086544,350,70,2.0870742857142856e-05,5.8704571428571425e-05,0.0004024726857142857
0.018332168,0.004891845,0.052043371,450,98,0.0001870629387755102,0.0005435383333333333,0.0011565193555555554
0.022087352,0.005758814,0.048322216,550,98,0.00022538114285714287,0.0006398682222222222,0.0008785857454545455
0.022298531,0.005951171,0.003890835,650,98,0.0002275360306122449,0.0006612412222222222,5.9859e-05
0.013856632,0.002263761,0.004305851,750,100,0.00013856632,0.0002263761,5.741134666666667e-05
0.01384257,0.002254811,0.003522343,850,100,0.0001384257,0.00022548109999999998,4.1439329411764705e-05
0.007411375,0.001832691,0.002328396,950,102,7.266053921568627e-05,0.0001832691,2.450943157894737e-05
0.008751849,0.001558585,0.000521523,1050,108,8.10356388888889e-05,0.0001558585,4.966885714285714e-06
0.00487356,0.000459598,0.001307038,1150,108,4.512555555555555e-05,4.59598e-05,1.1365547826086956e-05
0.00370452,0.000679889,0.000489633,1250,112,3.307607142857143e-05,6.180809090909091e-05,3.917064e-06
0.003561186,0.000704654,0.000913193,1350,112,3.179630357142857e-05,6.405945454545454e-05,6.764392592592592e-06
0.003024327,0.000659372,0.001003855,1450,112,2.700291964285714e-05,5.994290909090909e-05,6.923137931034482e-06
0.003650469,0.001623726,0.001507352,1550,113,3.2305035398230086e-05,0.00014761145454545455,9.724851612903225e-06
0.032196,0.00775696,0.003453255,1650,130,0.00024766153846153847,0.0005966892307692308,2.092881818181818e-05
0.032189509,0.007764332,0.00299476,1750,130,0.0002476116076923077,0.0005972563076923076,1.7112914285714284e-05
0.03213571,0.007755919,0.002004007,1850,130,0.0002471977692307692,0.0005966091538461538,1.083247027027027e-05
0.03211966,0.007760103,0.001785019,1950,130,0.0002470743076923077,0.000596931,9.153943589743591e-06
0.032096807,0.007758617,0.001823555,2050,130,0.00024689851538461536,0.0005968166923076923,8.895390243902438e-06
0.032075196,0.007759614,0.001269729,2150,130,0.0002467322769230769,0.0005968933846153846,5.905716279069768e-06
0.032064483,0.007762475,0.000806379,2250,130,0.0002466498692307692,0.0005971134615384616,3.5839066666666665e-06
0.032046634,0.007762834,0.002068202,2350,130,0.00024651256923076924,0.0005971410769230769,8.800859574468084e-06
0.032034406,0.007765504,0.002338663,2450,130,0.0002464185076923077,0.0005973464615384615,9.545563265306123e-06
0.032020415,0.007767609,0.002002732,2550,130,0.00024631088461538465,0.0005975083846153846,7.853850980392157e-06
0.032011261,0.007772315,0.00108921,2650,130,0.0002462404692307692,0.0005978703846153846,4.11022641509434e-06
0.031996184,0.007773194,0.00560669,2750,130,0.0002461244923076923,0.000597938,2.0387963636363636e-05
0.031980487,0.007773083,0.002683741,2850,130,0.0002460037461538462,0.0005979294615384615,9.416635087719298e-06
0.063243703,0.006617236,0.014940947,2950,133,0.00047551656390977445,0.0005090181538461539,5.064727796610169e-05
0.063304706,0.006660359,0.01566829,3050,133,0.0004759752330827068,0.0005123353076923077,5.1371442622950824e-05
0.063335933,0.006652705,0.020879142,3150,133,0.00047621002255639097,0.0005117465384615385,6.628299047619047e-05
0.063420153,0.006701397,0.016649999,3250,133,0.0004768432556390978,0.000515492076923077,5.123076615384615e-05
0.063438274,0.006689867,0.01346093,3350,133,0.0004769795037593985,0.0005146051538461539,4.0181880597014924e-05
0.057672129,0.009462061,0.013535989,3450,136,0.00042405977205882357,0.0007278508461538463,3.923475072463768e-05
0.057628384,0.009450123,0.011689041,3550,136,0.0004237381176470588,0.0007269325384615384,3.292687605633803e-05
0.057596507,0.009447306,0.010851788,3650,136,0.00042350372794117645,0.0007267158461538462,2.973092602739726e-05
0.052806214,0.009400645,0.009089212,3750,140,0.00037718724285714284,0.0006714746428571428,2.4237898666666665e-05
0.055133535,0.009310818,0.011502922,3850,140,0.0003938109642857143,0.0006650584285714286,2.9877719480519483e-05
0.057185972,0.009627335,0.011087812,3950,140,0.0004084712285714286,0.0006876667857142858,2.807041012658228e-05
0.047419532,0.008228502,0.008150815,4050,140,0.0003387109428571429,0.0005877501428571428,2.012546913580247e-05
0.047401071,0.008225589,0.008449869,4150,140,0.0003385790785714286,0.0005875420714285714,2.036113012048193e-05
0.044524082,0.009590009,0.007568209,4250,143,0.00031135721678321676,0.0006850006428571429,1.7807550588235293e-05
0.03134756,0.004497282,0.003781563,4350,151,0.00020759973509933773,0.0002998188,8.69324827586207e-06
0.031545724,0.00450671,0.002821634,4450,151,0.00020891207947019866,0.00030044733333333334,6.340750561797753e-06
0.031326665,0.004492467,0.002827944,4550,151,0.00020746135761589402,0.0002994978,6.2152615384615386e-06
0.031534048,0.004502293,0.004353927,4650,151,0.00020883475496688743,0.0003001528666666667,9.363283870967741e-06
0.033616186,0.005592975,0.003138347,4750,157,0.00021411583439490445,0.000372865,6.607046315789474e-06
0.036196956,0.012034878,0.003359755,4850,160,0.00022623097500000001,0.000752179875,6.927329896907216e-06
0.039537624,0.012955679,0.005746025,4950,160,0.00024711015,0.0008097299375,1.1608131313131314e-05
0.036810459,0.012326248,0.006034407,5050,160,0.00023006536875,0.0007703905,1.1949320792079209e-05
0.038776336,0.01242857,0.005828866,5150,160,0.00024235210000000002,0.000776785625,1.1318186407766992e-05
0.049901027,0.011750155,0.000652624,5250,161,0.00030994426708074536,0.0007343846875,1.2430933333333334e-06
0.050018031,0.01177633,0.001363713,5350,161,0.000310671,0.000736020625,2.5489962616822426e-06
0.05006584,0.011787658,0.001263125,5450,161,0.000310967950310559,0.000736728625,2.3176605504587155e-06
0.050132826,0.011803774,0.001096817,5550,161,0.00031138401242236023,0.000737735875,1.9762468468468467e-06
0.050248472,0.011826804,0.001418458,5650,161,0.0003121023105590062,0.00073917525,2.510545132743363e-06
0.050256293,0.011831113,0.001661006,5750,161,0.0003121508881987578,0.0007394445625,2.888706086956522e-06
0.071265467,0.011058556,0.007820897,5850,167,0.0004267393233532934,0.00069115975,1.3369054700854701e-05
0.042369961,0.00389909,0.004173091,5950,172,0.0002463369825581395,0.00022935823529411764,7.013598319327732e-06
0.060328774,0.01139096,0.004751494,6050,181,0.00033330814364640883,0.0006328311111111111,7.85370909090909e-06
0.060468023,0.01140541,0.005248878,6150,181,0.00033407747513812156,0.0006336338888888889,8.534760975609756e-06
0.060732946,0.010918252,0.002763742,6250,192,0.00031631742708333337,0.0005746448421052631,4.4219872e-06
0.060621598,0.01090054,0.003147563,6350,192,0.0003157374895833333,0.0005737126315789473,4.956792125984252e-06
0.06063956,0.010870893,0.00564143,6450,192,0.0003158310416666667,0.0005721522631578947,8.746403100775194e-06
0.048470643,0.011603354,0.002628596,6550,193,0.0002511432279792746,0.0006107028421052631,4.013123664122137e-06
0.048706253,0.011646292,0.001155808,6650,193,0.00025236400518134714,0.0006129627368421053,1.7380571428571428e-06
0.048542612,0.011615652,0.002876905,6750,193,0.0002515161243523316,0.000611350105263158,4.262081481481482e-06
0.048572047,0.011606814,0.002838098,6850,193,0.0002516686373056995,0.000610884947368421,4.1432087591240875e-06
0.04849486,0.011591803,0.027416691,6950,193,0.00025126870466321246,0.0006100948947368421,3.944847625899281e-05
0.048578785,0.011605782,0.027422903,7050,193,0.0002517035492227979,0.0006108306315789474,3.8897734751773045e-05
0.048413936,0.01156533,0.002466618,7150,193,0.00025084940932642484,0.0006087015789473685,3.4498153846153846e-06
0.048573063,0.011600229,0.028161317,7250,193,0.00025167390155440416,0.0006105383684210527,3.884319586206897e-05
0.048393413,0.011558845,0.006981865,7350,193,0.0002507430725388601,0.0006083602631578947,9.499136054421769e-06
0.048570863,0.011595033,0.00178398,7450,193,0.00025166250259067355,0.000610264894736842,2.3946040268456374e-06
0.048339405,0.011543682,0.002918956,7550,193,0.0002504632383419689,0.0006075622105263157,3.866166887417218e-06
0.048583343,0.011593447,0.004324177,7650,193,0.0002517271658031088,0.0006101814210526316,5.652518954248367e-06
0.048278794,0.011526644,0.004037959,7750,193,0.0002501491917098446,0.0006066654736842106,5.210269677419355e-06
0.048630516,0.011600377,0.002726165,7850,193,0.000251971585492228,0.0006105461578947369,3.4728216560509556e-06
0.088951062,0.01462373,0.009271413,7950,196,0.0004538319489795918,0.00076967,1.166215471698113e-05
0.097865819,0.015439416,0.010781012,8050,196,0.0004993154030612245,0.0008126008421052631,1.339256149068323e-05
0.110604396,0.016068019,0.01547521,8150,196,0.0005643081428571428,0.0008456852105263158,1.898798773006135e-05
0.119616688,0.017054692,0.017225366,8250,196,0.0006102892244897959,0.0008976153684210526,2.0879231515151513e-05
0.138127268,0.017472977,0.016631922,8350,208,0.0006640734038461538,0.00087364885,1.9918469461077846e-05
0.151164403,0.019834822,0.019005259,8450,208,0.0007267519375,0.0009917411,2.249143076923077e-05
0.138231973,0.016024437,0.009902732,8550,210,0.0006582474904761905,0.0007630684285714286,1.158214269005848e-05
0.142928154,0.016945604,0.015261566,8650,210,0.0006806102571428571,0.0008069335238095238,1.7643428901734106e-05
0.137928993,0.016111508,0.015157098,8750,210,0.0006568047285714285,0.0007672146666666666,1.7322397714285714e-05
0.135825665,0.015889108,0.008721134,8850,210,0.0006467888809523811,0.0007566241904761904,9.854388700564971e-06
0.128258277,0.013743669,0.01731053,8950,210,0.0006107537,0.0006544604285714286,1.9341374301675978e-05
0.128863203,0.013784616,0.017356595,9050,210,0.0006136343,0.0006564102857142857,1.9178558011049722e-05
0.0548346,0.003984791,0.002767879,9150,215,0.0002550446511627907,0.00018975195238095236,3.0250043715846993e-06
0.057952582,0.006047113,0.004184416,9250,215,0.00026954689302325583,0.0002879577619047619,4.523692972972973e-06
0.09474335,0.014628797,0.001936627,9350,237,0.00039976097046413503,0.000636034652173913,2.071258823529412e-06
0.10014109,0.01432432,0.001815478,9450,237,0.0004225362447257384,0.0006227965217391304,1.9211407407407406e-06
0.095588516,0.007607786,0.003599802,9550,238,0.00040163242016806724,0.0003307733043478261,3.769426178010471e-06
0.115388273,0.012080509,0.002695739,9650,239,0.00048279612133891213,0.0005252395217391305,2.7935119170984455e-06
0.165244659,0.019174915,0.003887472,9750,239,0.0006914002468619247,0.0008336919565217392,3.987150769230769e-06
0.181198018,0.02107811,0.002799242,9850,239,0.0007581507029288702,0.0009164395652173913,2.8418700507614215e-06
0.174988872,0.020500405,0.00245022,9950,239,0.0007321710125523012,0.0008913219565217391,2.462532663316583e-06
0.180818168,0.020986252,0.002283032,10050,239,0.0007565613723849372,0.0009124457391304348,2.2716736318407958e-06


==> data/msauc10.csv <==
MS-AUC10,index,s0,s1,s2,s3,s4,GNLS,g0,g1,g2,g3,g4,GA,gaindex,mindex,s0,s1,s2,s3,s4,mimosa,g0,g1,g2,g3,g4,mars,marsindex,smilesindex,s0,s1,s2,s3,s4,smilesga,dstindex,s0,s1,s2,s3,s4,dst
,160,0.011793503,0.0223931,0.043384829,0.056422715,0.072288757,0.041256581,0.042551815,0.043158301,0.042533793,0.042504225,0.042983528,0.042746332,670,1500,0.19932346,,0.204787552,,,0.202055506,0.00177043,0.008989312,0.009007388,0.009554239,0.008990845,0.007662443,43,90,0.004368832,0.004362859,0.004697826,0.004217427,0.003758133,0.004281015,2000,0.266878217,0.262998441,0.272154305,0.271138863,0.276157186,0.269865403
,212,0.016407245,0.023303296,0.046557729,0.060407994,0.074682425,0.044271738,0.049037396,0.05028048,0.049521532,0.04913467,0.049829604,0.049560736,739,2000,0.284728248,,0.294641582,,0.345165916,0.308178582,0.003931419,0.012465921,0.011920716,0.012822627,0.011688225,0.010565782,79,123,0.007104688,0.005973762,0.008137013,0.007855302,0.00642047,0.007098247,2470,0.335134649,0.330734412,0.340787593,0.347739269,0.361320906,0.343143366
,253,0.018616226,0.024684727,0.052800239,0.061869263,0.077920916,0.047178274,0.05598471,0.058098457,0.056746698,0.056351051,0.05752238,0.056940659,806,2500,0.374597877,0.34959883,0.387244607,0.352461977,0.345642794,0.361909217,0.005992875,0.016124104,0.015345965,0.015809902,0.015053745,0.013665318,106,160,0.010748419,0.01057096,0.01219002,0.011499943,0.010620626,0.011125993,2500,0.345453403,0.340326633,0.350927695,0.353228329,0.363796852,0.350746582
,294,0.020934711,0.02581499,0.055118816,0.065588858,0.079047348,0.049300945,0.062914629,0.066547131,0.064180142,0.064152276,0.065961777,0.064751191,873,,,,,,,,0.012565683,0.019474926,0.018548797,0.019255048,0.017225535,0.017413998,163,190,0.01372876,0.014251027,0.015802101,0.016107588,0.013660109,0.014709917,,,,,,,
,334,0.022718706,0.029568768,0.056862728,0.071301092,0.083271467,0.052744552,0.070058845,0.075132433,0.072079019,0.072196809,0.074592884,0.072811998,937,,,,,,,,0.018854992,0.02191224,0.022354131,0.022553566,0.021263008,0.021387587,215,229,0.017759355,0.018688788,0.019430384,0.019928854,0.018688657,0.018899208,,,,,,,
,370,0.024740568,0.032265545,0.059547224,0.075020686,0.085550729,0.05542495,0.077802877,0.08461412,0.080062455,0.07991323,0.083249863,0.081128509,1004,,,,,,,,0.026159313,0.025088475,0.02533216,0.025277437,0.024108821,0.025193241,273,274,0.022450278,0.02253977,0.024249506,0.025179567,0.021620391,0.023207902,,,,,,,
,389,0.031089328,0.035065444,0.061560596,0.078082844,0.087827058,0.058725054,0.086280366,0.094861762,0.088425121,0.088742561,0.09207672,0.090077306,1074,,,,,,,,0.030049809,0.028442615,0.028633868,0.029065213,0.031590879,0.029556477,303,311,0.026442042,0.031152844,0.027969531,0.029583839,0.030512436,0.029132138,,,,,,,
,422,0.035860619,0.038820236,0.065453115,0.080076895,0.088822952,0.061806763,0.095393229,0.104076266,0.096625449,0.096721025,0.101461948,0.098855583,1136,,,,,,,,0.037695662,0.034570069,0.035276567,0.035282852,0.035386357,0.035642301,362,381,0.034312656,0.035947858,0.033763571,0.039505038,0.034900836,0.035685992,,,,,,,
,466,0.045592994,0.046453342,0.069072084,0.083268413,0.090672469,0.06701186,0.104422916,0.114045196,0.105008543,0.105382933,0.110660658,0.107904049,1201,,,,,,,,0.045368539,0.04329459,0.04181306,0.042234613,0.042034062,0.042948973,420,417,0.038470932,0.041353466,0.042256809,0.043849387,0.039551482,0.041096415,,,,,,,
,528,0.050843347,0.055759582,0.075497357,0.085529938,0.096647832,0.072855611,0.113608148,0.124163572,0.113678892,0.113945774,0.120029637,0.117085205,1265,,,,,,,,0.051597457,0.049075333,0.04556989,0.049323897,0.049421547,0.048997625,467,457,0.04320676,0.051554776,0.045871698,0.051829144,0.04487014,0.047466503,,,,,,,
,557,0.05462217,0.063379805,0.07931079,0.087658433,0.099516708,0.076897581,0.122934004,0.1340497,0.122611512,0.123085601,0.129450155,0.126426194,1327,,,,,,,,0.058110631,0.05387212,0.052613643,0.052928069,0.056161007,0.054737094,516,528,0.051783163,0.055922906,0.054118012,0.058061232,0.054376113,0.054852285,,,,,,,
,585,0.061723831,0.07014589,0.083253839,0.09018602,0.105151419,0.0820922,0.132250318,0.144759184,0.131543912,0.131792499,0.139103212,0.135889825,1393,,,,,,,,0.063873089,0.060641953,0.059780294,0.059342387,0.063579835,0.061443512,559,571,0.057054092,0.060025307,0.058157315,0.064661471,0.058669604,0.059713558,,,,,,,
,610,0.073436647,0.078374784,0.086932836,0.092048452,0.108902276,0.087938999,0.142147539,0.155095481,0.141229131,0.141328248,0.149224384,0.145804957,1456,,,,,,,,0.070582454,0.066920065,0.064969938,0.066086982,0.071143673,0.067940622,609,608,0.061598341,0.068938344,0.066327548,0.076300105,0.064575308,0.067547929,,,,,,,
,687,0.080522852,0.089326338,0.089154506,0.094860595,0.113423352,0.093457529,0.151668997,0.165336199,0.15022846,0.151129159,0.158890668,0.155450697,1518,,,,,,,,0.079514818,0.072925751,0.070900959,0.073138171,0.077420008,0.074779941,675,693,0.07225402,0.074262899,0.074770118,0.081590522,0.074398116,0.075455135,,,,,,,
,721,0.085312653,0.097177128,0.091514103,0.096461117,0.119379365,0.097968873,0.162166997,0.17641922,0.158919938,0.160259729,0.169156195,0.165384416,1584,,,,,,,,0.083574984,0.079074495,0.077944046,0.07826315,0.082655352,0.080302405,705,739,0.078148444,0.083072565,0.078922107,0.086357619,0.080292014,0.08135855,,,,,,,
,760,0.092223109,0.106461757,0.094801288,0.10179745,0.124285685,0.103913858,0.172321061,0.187259785,0.167568469,0.170214302,0.178772744,0.175227272,1648,,,,,,,,0.091830654,0.087280787,0.084122193,0.088208543,0.08750377,0.087789189,766,774,0.082720089,0.087899894,0.087311244,0.09790264,0.084906338,0.088148041,,,,,,,
,807,0.098324553,0.116884139,0.100009881,0.103798574,0.129056358,0.109614701,0.182072311,0.197143858,0.177257369,0.179904299,0.1890093,0.185077427,1706,,,,,,,,0.097650224,0.093187671,0.089064711,0.091437566,0.094710879,0.09321021,809,815,0.088115974,0.096707178,0.090913271,0.101816595,0.096069017,0.094724407,,,,,,,
,892,0.107427191,0.13136887,0.105769808,0.107000374,0.133690571,0.117051363,0.192717453,0.207979619,0.186247823,0.190338605,0.199912049,0.19543911,1769,,,,,,,,0.105905894,0.102426357,0.097373419,,0.100223133,0.101482201,870,891,0.098289508,0.100606022,0.098454296,0.112381752,0.100704502,0.102087216,,,,,,,
,924,0.112358688,0.13670535,0.114326743,0.109144259,0.133989553,0.121304919,0.202688297,0.217491574,0.195831211,0.200568484,0.210353629,0.205386639,1824,,,,,,,,0.11226682,0.10794199,0.102364676,,0.107571919,0.107536351,917,920,0.102205915,0.109769267,0.105787321,0.120349534,0.10538356,0.108699119,,,,,,,
,964,0.120356933,0.149665372,0.124255627,0.116881342,0.138623766,0.129956608,0.212206848,0.227945672,0.205215409,0.210804045,0.222106181,0.215655631,1884,,,,,,,,0.118086391,,0.110706932,,0.113746347,0.11417989,960,970,0.108973624,0.115489471,0.112058638,0.129301303,0.114660676,0.116096742,,,,,,,
,1005,0.133566861,0.15652656,0.134456174,0.123436498,0.14340747,0.138278713,0.222567045,0.237418715,0.214672915,0.220633471,0.233360055,0.22573044,1938,,,,,,,,0.123770622,,0.115904023,,0.12065644,0.120110362,1002,1012,0.114663881,0.126876044,0.117374642,0.134598693,0.121705793,0.123043811,,,,,,,
,1075,0.139157158,0.163006571,0.138579445,0.132726856,0.146739715,0.144041949,0.232715382,0.247090654,0.22461245,0.230490737,0.244386912,0.235859227,1993,,,,,,,,0.131537677,,0.120876556,,,0.126207117,1059,1056,0.120709328,0.132210148,0.127268722,0.145562903,0.126585965,0.130467413,,,,,,,
,1113,0.147792879,0.173488942,0.148299053,0.139770408,0.15461107,0.15279247,0.242420231,0.256845386,0.234299982,0.241108963,0.255112739,0.24595746,2048,,,,,,,,0.1375346,,0.126576425,,,0.132055513,1103,1128,0.130765382,0.139477942,0.131810256,0.15467653,0.136466321,0.138639286,,,,,,,
,1156,0.153398145,0.186680549,0.157845988,0.146847916,0.162990776,0.161552675,0.252188251,0.266850293,0.243188386,0.251812732,0.264747443,0.255757421,2104,,,,,,,,0.144129744,,0.133428464,,,0.138779104,1151,1182,0.138351874,0.145423886,0.141146147,0.165519767,0.141286278,0.14634559,,,,,,,
,1204,0.163514924,0.197784313,0.164213301,0.151671348,0.164273077,0.168291393,0.263496925,0.277011877,0.252475847,0.262223034,0.274798182,0.266001173,2160,,,,,,,,0.152926088,,0.14151959,,,0.147222839,1215,1214,0.142879202,0.157098741,0.145788599,0.171918004,0.148520601,0.153241029,,,,,,,
,1296,0.171691699,0.203012944,0.172861733,0.160267985,0.168123147,0.175191502,0.27407528,0.286559363,0.262024489,0.272825013,0.286157216,0.276328272,2212,,,,,,,,0.158156369,,0.147294791,,,0.15272558,1253,1277,0.151802528,0.161290654,0.151732505,0.179106414,0.160303289,0.160847078,,,,,,,
,1341,0.178695455,0.212478854,0.184587242,0.166603369,0.175048629,0.18348271,0.284958404,0.296346037,0.271153026,0.282638992,0.297568617,0.286533015,2265,,,,,,,,0.167240542,,0.153474757,,,0.16035765,1319,1319,0.157777838,0.168027656,0.162390782,0.191087097,0.166101814,0.169077037,,,,,,,
,1385,0.188288964,0.227073422,0.18986978,0.174835442,0.182432374,0.192499996,0.296025249,0.30762093,0.281398053,0.293320579,0.307658734,0.297204709,2326,,,,,,,,0.174535409,,0.161906565,,,0.168220987,1372,1355,0.162900452,0.179271656,0.170188851,0.201224597,0.171583024,0.177033716,,,,,,,
,1431,0.194621765,0.233114481,0.202780372,0.182307979,0.192162596,0.200997439,0.306994172,0.318184805,0.291191399,0.303580351,0.317971925,0.30758453,2383,,,,,,,,0.181417358,,0.168164741,,,0.17479105,1422,1420,0.172229506,0.183020547,0.175852838,0.206754143,0.182258907,0.184023188,,,,,,,
,1474,0.203729788,0.242776306,0.208890937,0.190136905,0.199937086,0.209094204,0.309118469,0.328758547,0.30189274,0.304251432,0.32874479,0.314553196,2440,,,,,,,,0.189269708,,0.174295404,,,0.181782556,1479,1457,0.17757383,0.193838184,0.182281152,0.218742488,0.187450131,0.191977157,,,,,,,
,1530,0.211974528,0.257426933,0.218460175,0.196661554,0.209263333,0.218757305,0.309118469,0.338676612,0.305795639,0.304251432,0.339528769,0.319474184,2493,,,,,,,,0.192854183,,,,,0.192854183,1505,1548,0.190740482,0.199081319,0.188326151,0.230383556,0.199590968,0.201624495,,,,,,,
,1582,0.223283586,0.260839816,0.227062216,0.205971756,0.214137169,0.226258909,0.309118469,0.34016857,0.305795639,0.304251432,0.344856155,0.320838053,2500,,,,,,,,0.200161374,,,,,0.200161374,1558,1574,0.194570709,0.209167532,0.195732181,0.235187902,0.204664497,0.207864564,,,,,,,
,1621,0.230000504,0.274218126,0.237031521,0.212445009,0.222854582,0.235309948,,,,,,,,,,,,,,,0.208985151,,,,,0.208985151,1622,1624,0.201910105,0.214847098,0.209880821,0.245306419,0.210092774,0.216407444,,,,,,,
,1653,0.240503106,0.281227274,0.251769245,0.227984818,0.231231202,0.246543129,,,,,,,,,,,,,,,0.216843827,,,,,0.216843827,1679,1671,0.208835251,0.227960769,0.214900452,0.25679743,0.217081176,0.225115016,,,,,,,
,1720,0.253906821,0.294920839,0.259209707,0.232576284,0.244669468,0.257056624,,,,,,,,,,,,,,,0.220333755,,,,,0.220333755,1704,1720,0.216100767,0.233427713,0.221730445,0.265485816,0.22681359,0.232711666,,,,,,,
,1767,0.261614259,0.302978273,0.267501537,0.240497196,0.251385551,0.264795363,,,,,,,,,,,,,,,0.229820514,,,,,0.229820514,1772,1761,0.222179387,0.240640704,0.228767492,0.276901255,0.232977604,0.240293289,,,,,,,
,1807,0.269484999,0.310039103,0.277881927,0.245608595,0.260642856,0.272731496,,,,,,,,,,,,,,,0.234146294,,,,,0.234146294,1803,1803,0.22847532,0.252348393,0.234654463,0.287485281,0.242164389,0.249025569,,,,,,,
,1861,0.277937679,0.323557962,0.292351529,0.256029731,0.267737585,0.283522897,,,,,,,,,,,,,,,0.244933322,,,,,0.244933322,1879,1882,0.24047071,0.260611217,0.241632803,0.296922425,0.25392001,0.258711433,,,,,,,
,1923,0.290984206,0.335665668,0.299283452,0.26599174,0.280774817,0.294539977,,,,,,,,,,,,,,,0.249203962,,,,,0.249203962,1909,1908,0.244432948,0.266291909,0.255445424,0.303948011,0.258368082,0.265697275,,,,,,,
,1972,0.295662385,0.343940289,0.311549466,0.273317187,0.290593628,0.303012591,,,,,,,,,,,,,,,0.258427177,,,,,0.258427177,1973,1980,0.255582973,0.278686145,0.261660016,0.316525156,0.267913674,0.276073593,,,,,,,
,2015,0.306398814,0.35221491,0.318499875,0.279371972,0.299501257,0.311197366,,,,,,,,,,,,,,,0.264340343,,,,,0.264340343,2014,2021,0.261967339,0.285055406,0.268355513,0.322610871,0.273800433,0.282357912,,,,,,,
,2065,0.315629242,0.366345636,0.332864731,0.289044659,0.307888431,0.32235454,,,,,,,,,,,,,,,0.270268406,,,,,0.270268406,2055,2070,0.269628142,0.299515348,0.272418229,0.336448529,0.285744095,0.292750868,,,,,,,
,2113,0.323711758,0.372199995,0.343807842,0.298560774,0.314749173,0.330605908,,,,,,,,,,,,,,,0.281835359,,,,,0.281835359,2135,2112,0.276200271,0.305368182,0.282730843,0.342757259,0.290999306,0.299611172,,,,,,,
,2158,0.337431458,0.38471799,0.349380418,0.306689366,0.324663629,0.340576572,,,,,,,,,,,,,,,0.288075707,,,,,0.288075707,2178,2152,0.282494967,0.312081726,0.289173258,0.354797912,0.297369259,0.307183424,,,,,,,
,2211,0.344511688,0.392634794,0.364240619,0.317374746,0.338887666,0.351529903,,,,,,,,,,,,,,,0.29344083,,,,,0.29344083,2215,2233,0.295373457,0.319139555,0.296396411,0.369355502,0.308675926,0.31778817,,,,,,,
,2260,0.356053739,0.401347146,0.373536967,0.323354999,0.345311732,0.359920917,,,,,,,,,,,,,,,0.298812471,,,,,0.298812471,2252,2272,0.301589004,0.326369527,0.310639787,0.374928074,0.31488663,0.325682604,,,,,,,
,2311,0.367827602,0.414111754,0.381442289,0.333143987,0.357218169,0.37074876,,,,,,,,,,,,,,,0.309719702,,,,,0.309719702,2327,2309,0.307487387,,0.319235515,0.387286706,0.325237804,0.334811853,,,,,,,
,2355,0.373834,0.423856339,0.399959539,0.342630657,0.366194375,0.381294982,,,,,,,,,,,,,,,0.31467883,,,,,0.31467883,2361,2388,0.32011492,,0.325912243,0.400098721,0.329696771,0.343955664,,,,,,,
,2443,0.388073552,0.433846724,0.40601366,0.354006145,0.375777406,0.391543497,,,,,,,,,,,,,,,0.320655967,,,,,0.320655967,2402,2434,0.327475237,,0.331772965,0.406092669,0.33654447,0.350471335,,,,,,,
,2491,0.395112404,0.442850613,0.421885595,0.361568386,0.383410142,0.400965428,,,,,,,,,,,,,,,0.331476093,,,,,0.331476093,2476,2470,0.333244126,,0.338807402,0.416859904,0.348025101,0.359234133,,,,,,,
,2500,0.402149459,0.451851994,0.424879449,0.369130627,0.392884637,0.408179233,,,,,,,,,,,,,,,0.33513154,0.326774732,0.316390542,0.310365369,0.318857353,0.321503907,2500,2500,0.338209202,0.35752726,0.344209509,0.424933483,0.352170672,0.363410025,,,,,,,


==> data/msauc100.csv <==
MS-AUC10,index,s0,s1,s2,s3,s4,GNLS,g0,g1,g2,g3,g4,GA,gaindex,mindex,s0,s1,s2,s3,s4,mimosa,g0,g1,g2,g3,g4,mars,marsindex,smilesindex,s0,s1,s2,s3,s4,smilesga,dstindex,s0,s1,s2,s3,s4,dst
,160,0.0080473,0.015255373,0.030499415,0.04029581,0.052112269,0.029242033,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,160,1500,0.157144783,,,0.158961808,0.270725275,0.195610622,0.000897262,0.004160644,0.004137978,0.004460363,0.004166546,0.003564559,43,90,0.003069923,0.002835026,0.003072873,0.00274217,0.00242217,0.002828432,2000,0.20678872,0.20833553,0.209575708,0.207875915,0.210097513,0.208534677
,212,0.01145688,0.015927731,0.032869672,0.043310539,0.053895856,0.031492136,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,212,2000,0.231287322,,,0.23799066,,0.234638991,0.001782168,0.006091176,0.005741546,0.006296396,0.005612842,0.005104826,79,123,0.005157277,0.003941942,0.005534274,0.005086412,0.00403778,0.004751537,2470,0.265640535,0.267611339,0.268799212,0.274031221,0.280140057,0.271244473
,253,0.013214825,0.016912245,0.037576973,0.044420247,0.05630421,0.0336857,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,253,2500,0.309787416,0.268357772,0.27202262,0.321899319,0.271139423,0.28864131,0.002665941,0.00816604,0.007771864,0.008036662,0.007411734,0.006810448,106,160,0.008039234,0.007233502,0.008576866,0.007702176,0.007011722,0.0077127,2500,0.274702015,0.276254019,0.277702543,0.279026209,0.282287388,0.277994435
,294,0.015048871,0.017727037,0.039325379,0.047242832,0.057145812,0.035297986,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,294,,,,,,,,0.006154167,0.010312537,0.009859502,0.010231284,0.008775181,0.009066534,163,190,0.010459456,0.010048472,0.01140377,0.011093705,0.009282601,0.010457601,,,,,,,
,334,0.016483609,0.020570885,0.040667397,0.051663443,0.06029352,0.037935771,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,334,,,,,,,,0.009973766,0.011941648,0.012519163,0.012444747,0.011379851,0.011651835,215,229,0.013878816,0.013642792,0.014391579,0.014101489,0.013290924,0.01386112,,,,,,,
,370,0.018133936,0.022468627,0.04274852,0.054541223,0.06200309,0.039979079,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,370,,,,,,,,0.014919133,0.014073498,0.014641118,0.014337381,0.013326319,0.01425949,273,274,0.018027258,0.016889993,0.018495604,0.018403178,0.015789742,0.017521155,,,,,,,
,389,0.023382971,0.024509357,0.044330129,0.056964122,0.063725421,0.0425824,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,389,,,,,,,,0.01761687,0.016386263,0.017067745,0.017058252,0.018508796,0.017327585,303,311,0.021569905,0.024345706,0.021725038,0.022165356,0.023579374,0.022677076,,,,,,,
,422,0.027444128,0.027208675,0.047368621,0.058517232,0.064475357,0.045002803,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,422,,,,,,,,0.023126108,0.020811049,0.022121385,0.021644604,0.021269797,0.021794589,362,381,0.028582061,0.028614605,0.026832552,0.030662195,0.027425592,0.028423401,,,,,,,
,466,0.035911775,0.033088056,0.050289363,0.06101811,0.06587246,0.049235953,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,466,,,,,,,,0.02871805,0.027301684,0.027102901,0.02690198,0.026263067,0.027257536,420,417,0.032330314,0.03350366,0.034477746,0.034400821,0.031548595,0.033252227,,,,,,,
,528,0.040541449,0.040330717,0.055454176,0.062803109,0.070397937,0.053905478,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,528,,,,,,,,0.033306776,0.031734226,0.030028291,0.032373388,0.03190314,0.031869164,467,457,0.036575561,0.042901174,0.037800358,0.041377206,0.036219851,0.03897483,,,,,,,
,557,0.043916744,0.046303273,0.058565313,0.064493745,0.072613354,0.057178486,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,557,,,,,,,,0.038104034,0.035496474,0.035546651,0.035182284,0.037191078,0.036304104,516,528,0.044340521,0.046900493,0.045469833,0.046692749,0.044710469,0.045622813,,,,,,,
,585,0.050209456,0.051796686,0.06174319,0.066503814,0.077053711,0.061461371,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,585,,,,,,,,0.042378363,0.040792811,0.041273625,0.040219141,0.043073473,0.041547483,559,571,0.049149256,0.05068947,0.049257027,0.05237114,0.048593814,0.050012142,,,,,,,
,610,0.060140111,0.058675351,0.064771507,0.067987663,0.079989089,0.066312744,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,610,,,,,,,,0.047405581,0.045574213,0.045452474,0.045451706,0.049148952,0.046606585,609,608,0.053326406,0.058891049,0.056930948,0.062230291,0.053937588,0.057063256,,,,,,,
,687,0.066171311,0.068013792,0.066615325,0.070267217,0.08359156,0.070931841,0.033729925,0.033928927,0.033678516,0.03378095,0.033743886,0.033772441,668,,,,,,,,0.054103162,0.05015929,0.050278703,0.050987432,0.054241694,0.051954056,675,693,0.063127769,0.063777228,0.064821213,0.066756304,0.062950254,0.064286554,,,,,,,
,721,0.07033148,0.074886074,0.068565026,0.071557757,0.088462107,0.074760489,0.038610378,0.039073871,0.038578427,0.038847997,0.038490885,0.038720312,734,,,,,,,,0.057169833,0.054894856,0.05603969,0.055058371,0.05853968,0.056340486,705,739,0.06853742,0.07180824,0.068623722,0.070806678,0.068397082,0.069634628,,,,,,,
,760,0.076340187,0.083140504,0.07127981,0.075878963,0.092486873,0.079825267,0.043808458,0.04472918,0.043785584,0.044178229,0.043546271,0.044009544,797,,,,,,,,0.063431034,0.06118092,0.061148786,0.063019089,0.06253459,0.062262884,766,774,0.07271502,0.076183293,0.076305854,0.080791291,0.072681331,0.075735358,,,,,,,
,807,0.08163074,0.092455462,0.075655655,0.077499895,0.096495082,0.084747367,0.049223334,0.050923509,0.049624177,0.049890956,0.049238407,0.049780077,862,,,,,,,,0.067880805,0.065755026,0.065248981,0.065608312,0.068501545,0.066598934,809,815,0.077656912,0.084051795,0.079594965,0.084217244,0.082890455,0.081682274,,,,,,,
,892,0.08963326,0.105602506,0.080580189,0.080125742,0.10039603,0.091267545,0.054959751,0.057401336,0.055930451,0.05621315,0.055329321,0.055966802,925,,,,,,,,0.074223766,0.072895696,0.072195167,,0.073089312,0.073100985,870,891,0.086973568,0.087533277,0.086476779,0.093687092,0.087056289,0.088345401,,,,,,,
,924,0.093983402,0.110501834,0.087956975,0.081906567,0.1006478,0.094999316,0.061179929,0.06462382,0.062079939,0.062756386,0.061726316,0.062473278,987,,,,,,,,0.079127286,0.077171791,0.076377043,,0.079235459,0.077977895,917,920,0.090577102,0.095827252,0.093243004,0.101034653,0.091147852,0.094365973,,,,,,,
,964,0.101113539,0.12243573,0.096651979,0.088279116,0.104593478,0.102614768,0.067909085,0.072650857,0.06916662,0.069802588,0.068464522,0.069598734,1049,,,,,,,,0.083625678,,0.083347773,,0.084421699,0.083798383,960,970,0.096859061,0.10103684,0.099079129,0.109402799,0.09940759,0.101157084,,,,,,,
,1005,0.11298224,0.128769298,0.105577973,0.093754502,0.108664328,0.109949668,0.075124658,0.080122043,0.075667329,0.076891789,0.075921594,0.076745483,1114,,,,,,,,0.088053222,,0.087687083,,0.090187733,0.088642679,1002,1012,0.102181677,0.111508735,0.104075231,0.114174285,0.105686619,0.107525309,,,,,,,
,1075,0.118046039,0.134779881,0.109261183,0.101636199,0.111489897,0.11504264,0.082463894,0.088228628,0.082890163,0.084325695,0.083393041,0.084260284,1176,,,,,,,,0.094100903,,0.091841263,,,0.092971083,1059,1056,0.107837709,0.116487997,0.113463644,0.124126946,0.110051767,0.114393613,,,,,,,
,1113,0.125917525,0.14452866,0.11799019,0.107700263,0.118270665,0.122881461,0.090016206,0.096491735,0.090187566,0.092085332,0.091027145,0.091961597,1237,,,,,,,,0.098800441,,0.096559669,,,0.097680055,1103,1128,0.117269402,0.1233265,0.117808735,0.132351112,0.118945499,0.121940249,,,,,,,
,1156,0.131044154,0.156825069,0.12671103,0.113682297,0.125495812,0.130751672,0.097828423,0.104653298,0.098115428,0.100088969,0.098843806,0.099905985,1297,,,,,,,,0.103980657,,0.102259309,,,0.103119983,1151,1182,0.124423078,0.128964235,0.126746892,0.141975032,0.123313771,0.129084602,,,,,,,
,1204,0.140301442,0.167184931,0.132546957,0.117816249,0.126580853,0.136886086,0.105630593,0.113540866,0.105795829,0.107942953,0.106991577,0.107980364,1358,,,,,,,,0.110941057,,0.108930031,,,0.109935544,1215,1214,0.128711134,0.140045974,0.131190143,0.147669628,0.129948405,0.135513057,,,,,,,
,1296,0.147639651,0.172048422,0.140249158,0.125128726,0.129904399,0.142994071,0.113893806,0.122206956,0.114272983,0.116327559,0.1155397,0.116448201,1420,,,,,,,,0.115116515,,0.113674082,,,0.114395299,1253,1277,0.137187702,0.144054367,0.136874226,0.154050842,0.140902928,0.142614013,,,,,,,
,1341,0.153950407,0.180896154,0.150670116,0.130531134,0.1359435,0.150398262,0.121927441,0.130889337,0.12297014,0.124059109,0.123773401,0.124723886,1479,,,,,,,,0.122431982,,0.118789235,,,0.120610609,1319,1319,0.142868104,0.150511531,0.146998934,0.164852315,0.146320232,0.150310223,,,,,,,
,1385,0.162385711,0.194537525,0.155319033,0.137587518,0.142409727,0.158447903,0.130872699,0.14033449,0.131075313,0.131503284,0.13259321,0.133275799,1540,,,,,,,,0.128367354,,0.125748746,,,0.12705805,1372,1355,0.147751934,0.161331171,0.154435924,0.174119506,0.151485083,0.157824724,,,,,,,
,1431,0.167966272,0.200194122,0.166733868,0.144025044,0.150898444,0.16596355,0.139581865,0.149617166,0.139866248,0.138921246,0.140826341,0.141762573,1596,,,,,,,,0.133992795,,0.130934349,,,0.132463572,1422,1420,0.156619166,0.164944398,0.159843192,0.179215035,0.161616177,0.164447593,,,,,,,
,1474,0.175931083,0.209196624,0.172050252,0.150804315,0.157642021,0.173124859,0.148055667,0.158138284,0.148393709,0.147346702,0.149677698,0.150322412,1655,,,,,,,,0.140461431,,0.136021668,,,0.13824155,1479,1457,0.161695568,0.175020044,0.165971215,0.190406191,0.166573199,0.171933243,,,,,,,
,1530,0.18321409,0.222844001,0.180462108,0.15647005,0.16557066,0.181712182,0.15733955,0.167532643,0.157586849,0.155228746,0.159234035,0.159384365,1717,,,,,,,,0.143426104,,,,,0.143426104,1505,1548,0.174246594,0.179865924,0.171717094,0.201381936,0.178178755,0.181078061,,,,,,,
,1582,0.193221359,0.226001643,0.18799764,0.164529633,0.169714583,0.188292972,0.166092295,0.175844898,0.166612362,0.163419682,0.168496472,0.168093142,1776,,,,,,,,0.149476625,,,,,0.149476625,1558,1574,0.177870878,0.188937149,0.178765193,0.205956938,0.183047269,0.186915486,,,,,,,
,1621,0.199164041,0.238438627,0.196772403,0.170164907,0.177125756,0.196333147,0.174531072,0.184997371,0.175724175,0.171629934,0.179034511,0.177183413,1842,,,,,,,,0.156810321,,,,,0.156810321,1622,1624,0.18484719,0.194054456,0.192167876,0.215544696,0.188230503,0.194968944,,,,,,,
,1653,0.208499937,0.244951333,0.209797226,0.183736714,0.184345723,0.206266187,0.183818701,0.193328228,0.184507538,0.179984547,0.189127666,0.186153336,1904,,,,,,,,0.163354962,,,,,0.163354962,1679,1671,0.19143844,0.205845806,0.19691844,0.226485062,0.194914332,0.203120416,,,,,,,
,1720,0.220457662,0.257679185,0.216399857,0.187794205,0.195968563,0.215659894,0.192696096,0.201861731,0.193392515,0.188801217,0.199039045,0.195158121,1964,,,,,,,,0.16625281,,,,,0.16625281,1704,1720,0.198322821,0.21080328,0.20342899,0.234804331,0.20417813,0.21030751,,,,,,,
,1767,0.227285051,0.265177363,0.22378372,0.194886917,0.201903413,0.222607293,0.201380145,0.210477539,0.202987968,0.197455971,0.208698021,0.204199929,2022,,,,,,,,0.17414415,,,,,0.17414415,1772,1761,0.204104389,0.21739185,0.210111887,0.245730901,0.210033547,0.217474515,,,,,,,
,1807,0.234275011,0.271767007,0.233037657,0.199510642,0.210086507,0.229735365,0.210151197,0.219310022,0.212686412,0.205453198,0.217435514,0.213007269,2074,,,,,,,,0.177749687,,,,,0.177749687,1803,1803,0.210057171,0.228189073,0.215662381,0.255500501,0.218794312,0.225640687,,,,,,,
,1861,0.241764911,0.284405982,0.24602468,0.208956651,0.216458822,0.239522209,0.220262592,0.228212817,0.222165073,0.21383745,0.226584441,0.222212475,2128,,,,,,,,0.18669962,,,,,0.18669962,1879,1882,0.221323209,0.235927628,0.222256844,0.26420043,0.230030282,0.234747679,,,,,,,
,1923,0.253342959,0.29578638,0.252283327,0.21806752,0.228257508,0.249547539,0.229723267,0.236555735,0.231732092,0.222444047,0.236982721,0.231487572,2189,,,,,,,,0.19025518,,,,,0.19025518,1909,1908,0.225042593,0.241284593,0.235384009,0.270706232,0.234289191,0.241341323,,,,,,,
,1972,0.257451562,0.303569652,0.263450829,0.224683673,0.237195228,0.257270189,0.239450704,0.245122839,0.240630494,0.230689001,0.24747707,0.240674022,2250,,,,,,,,0.197906805,,,,,0.197906805,1973,1980,0.235437715,0.253111485,0.241336141,0.282278666,0.243446706,0.251122142,,,,,,,
,2015,0.266850932,0.311360721,0.269786706,0.230195187,0.245370658,0.264712841,0.24939027,0.2550398,0.250344283,0.239902482,0.25679478,0.250294323,2304,,,,,,,,0.202815077,,,,,0.202815077,2014,2021,0.24140228,0.259254466,0.247780294,0.287896399,0.249119255,0.257090539,,,,,,,
,2065,0.274958018,0.324670613,0.283016089,0.238963137,0.253087574,0.274939086,0.259257621,0.264387275,0.259687713,0.248765851,0.266353884,0.259690469,2359,,,,,,,,0.207750236,,,,,0.207750236,2055,2070,0.248571575,0.273299997,0.251690955,0.300665545,0.260642278,0.26697407,,,,,,,
,2113,0.28207465,0.330196664,0.293163389,0.247613246,0.259399568,0.282489503,0.261177453,0.273781169,0.260300514,0.258458594,0.276338439,0.266011234,2416,,,,,,,,0.217394118,,,,,0.217394118,2135,2112,0.254766326,0.27901946,0.261650982,0.306505218,0.265721672,0.273532732,,,,,,,
,2158,0.294138176,0.342005383,0.298334005,0.255029757,0.26856741,0.291614946,0.261177453,0.282595749,0.260300514,0.262000427,0.286354978,0.270485824,2473,,,,,,,,0.222606636,,,,,0.222606636,2178,2152,0.260691261,0.285591425,0.267874508,0.317658615,0.271890346,0.280741231,,,,,,,
,2211,0.300387511,0.349467718,0.312184669,0.264764145,0.281597353,0.301680279,0.261177453,0.283937309,0.260300514,0.262000427,0.291303187,0.271743778,2500,,,,,,,,0.227097736,,,,,0.227097736,2215,2233,0.272777641,0.292504954,0.274871351,0.331184081,0.282869012,0.290841408,,,,,,,
,2260,0.310553707,0.357685717,0.320551153,0.270236974,0.28751414,0.309308338,,,,,,,,,,,,,,,0.231608445,,,,,0.231608445,2252,2272,0.278638265,0.299606731,0.288662603,0.336359698,0.288916017,0.298436663,,,,,,,
,2311,0.320997769,0.369741945,0.327764902,0.279238753,0.298481537,0.319244981,,,,,,,,,,,,,,,0.240823043,,,,,0.240823043,2327,2309,0.284217415,0.330388336,0.296872389,0.347886202,0.299037978,0.311680464,,,,,,,
,2355,0.326344117,0.378942986,0.344335109,0.287971967,0.306763948,0.328871625,,,,,,,,,,,,,,,0.245034115,,,,,0.245034115,2361,2388,0.296181725,,0.303246979,0.359889089,0.303409065,0.315681715,,,,,,,
,2443,0.339114411,0.38836521,0.349710867,0.298472271,0.315512287,0.338235009,,,,,,,,,,,,,,,0.250140002,,,,,0.250140002,2402,2434,0.303166559,,0.308866549,0.365530045,0.310128468,0.321922905,,,,,,,
,2491,0.345470975,0.396853479,0.363750949,0.30544664,0.322506484,0.346805705,,,,,,,,,,,,,,,0.259396313,,,,,0.259396313,2476,2470,0.308650592,,0.315609518,0.375688712,0.321426576,0.330343849,,,,,,,
,2500,0.351819037,0.405375991,0.366415151,0.312433249,0.331161738,0.353441033,,,,,,,,,,,,,,,0.262533884,0.247014581,0.254026758,0.241717743,0.256187543,0.252296102,2500,2500,0.313378705,0.330388336,0.320813175,0.38334363,0.325515794,0.334687928,,,,,,,

